Flux: Liquid Types for Rust

We introduce Flux, which shows how logical refinements can work hand in glove with Rust's ownership mechanisms to yield ergonomic type-based verification of low-level pointer manipulating programs. First, we design a novel refined type system for Rust that indexes mutable locations, with pure (immutable) values that can appear in refinements, and then exploits Rust's ownership mechanisms to abstract sub-structural reasoning about locations within Rust's polymorphic type constructors, while supporting strong updates. We formalize the crucial dependency upon Rust's strong aliasing guarantees by exploiting the stacked borrows aliasing model to prove that ``well-borrowed evaluations of well-typed programs do not get stuck''. Second, we implement our type system in Flux, a plug-in to the Rust compiler that exploits the factoring of complex invariants into types and refinements to efficiently synthesize loop annotations -- including complex quantified invariants describing the contents of containers -- via liquid inference. Third, we evaluate Flux with a benchmark suite of vector manipulating programs and parts of a previously verified secure sandboxing library to demonstrate the advantages of refinement types over program logics as implemented in the state-of-the-art Prusti verifier. While Prusti's more expressive program logic can, in general, verify deep functional correctness specifications, for the lightweight but ubiquitous and important verification use-cases covered by our benchmarks, liquid typing makes verification ergonomic by slashing specification lines by a factor of two, verification time by an order of magnitude, and annotation overhead from up to 24% of code size (average 9%) to nothing at all.

==> abstract.txt <==
We introduce Flux, which shows how logical refinements
can work hand in glove with Rust's ownership mechanisms
to yield ergonomic type-based verification of low-level
pointer manipulating programs. 

First, we design a novel refined type system for Rust
that indexes mutable locations, with pure (immutable)
values that can appear in refinements, and
then exploits Rust's ownership mechanisms
to abstract sub-structural reasoning
about locations within Rust's
polymorphic type constructors, while supporting strong updates.
We formalize the crucial dependency upon Rust's strong
aliasing guarantees by exploiting the stacked borrows
aliasing model to prove that ``well-borrowed evaluations of
well-typed programs do not get stuck''.

Second, we implement our type system in Flux,
a plug-in to the Rust compiler that exploits
the factoring of complex invariants into types
and refinements to efficiently synthesize loop
annotations---including complex quantified invariants
describing the contents of containers---via liquid inference.

Third, we evaluate Flux with a benchmark suite of vector
manipulating programs and parts of a previously
verified secure sandboxing library to demonstrate
the advantages of refinement types over
program logics as implemented in the
state-of-the-art Prusti verifier.
While Prusti's more expressive program logic
can, in general, verify deep functional
correctness specifications, for the lightweight
but ubiquitous and important verification use-cases
covered by our benchmarks, liquid typing makes
verification ergonomic by slashing
specification lines by a factor of two,
verification time by an order of magnitude, and
annotation overhead from up to 24% of code size (average 9%) 
to nothing at all.

